JADES: The emergence and evolution of Ly$\alpha$ emission and constraints on the IGM neutral fraction

The rest-frame UV recombination emission line Ly$\alpha$ can be powered by ionising photons from young massive stars in star forming galaxies, but its ability to be resonantly scattered by neutral gas complicates its interpretation. For reionization era galaxies, a neutral intergalactic medium (IGM) will scatter Ly$\alpha$ from the line of sight, making Ly$\alpha$ a useful probe of the neutral fraction evolution. Here, we explore Ly$\alpha$ in JWST/NIRSpec spectra from the ongoing JADES programme, which targets hundreds of galaxies in the well-studied GOODS-S and GOODS-N fields. These sources are UV-faint ($-20.4<\rm M_{\rm UV}<-16.4$), and thus represent a poorly-explored class of galaxies. The low spectral resolution ($R\sim100$) spectra of a subset of 84 galaxies in GOODS-S with $z_{spec}>5.6$ (as derived with optical lines) are fit with line and continuum models, in order to search for significant line emission. Through exploration of the R100 data, we find evidence for Ly$\alpha$ in 17 sources. This sample allows us to place observational constraints on the fraction of galaxies with Ly$\alpha$ emission in the redshift range $5.6<z<7.5$, with a decrease from $z=6$ to $z=7$. We also find a positive correlation between Ly$\alpha$ equivalent width and M$_{UV}$, as seen in other samples. These results are used to estimate the neutral gas fraction at $z\sim7$, agreeing with previous results ($X_{HI}\sim0.5-0.9$).

==> REF_RESPONSE.txt <==
-->We thank the referee for the additional comment.

Let me first apologise with the authors for the delayed response - busy times...
I am happy with the revisions to the paper, which has substantially improved wrt the first submission.
I have only one comment: I am not sure I understand the new fig5.
What is the size of each 'violin' supposed to represent?
My point is that the completeness (on the Y axis) is already a ratio N.of.recovered/N.of.input averaged over the sample, so cannot be represented by a violin diagram, where one would expect on the Y axis a variable that is measured each element of the (simulated) sample.
Maybe I am missing something...
--> Indeed, the violin plot is not the ideal form to show the completeness of the sample. Each violin showed the compleness distribution of galaxies in each tier for a given REW. But as the referee points out, this does not allow the reader to determine the completeness of the full sample, as we analyze the full sample of all tiers together. To better present this information, we have replaced this plot with a clearer statement of the average completeness value for each REW limit.

-----

1) Please note the spelling convention (US or UK) of your paper and run a spell check specific to your preference (see the A&A language guide for authors, Sect. 2.1, for common spelling and punctuation differences between these two conventions).
-->We have corrected the spelling convention.
2) Check that abbreviations and acronyms are introduced correctly (see Sect. 5.2.4).
-->We have now defined each acronym.
3) Check your reference format (see Sect. 3.6.2).
-->We have corrected one repeated bibliography entry, updated the references to papers that have been recently published, verified that each bibtext entry is correct, and corrected the order of in-text references in a few instances.
